Physical measures of discretizations of generic diffeomorphisms

What is the ergodic behaviour of numerically computed segments of orbits of a diffeomorphism? In this paper, we try to answer this question for a generic conservative $C^1$-diffeomorphism, and segments of orbits of Baire-generic points. The numerical truncation will be modelled by a spatial discretization. Our main result states that the uniform measures on the computed segments of orbits, starting from a generic point, accumulates on the whole set of measures that are invariant under the diffeomorphism. In particular, unlike what could be expected naively, such numerical experiments do not see the physical measures (or more precisely, cannot distinguish physical measures from the other invariant measures).

==> Fichiers/SerieSuite/IdC0/matlab_output.txt <==
Warning: No display specified.  You will not be able to display graphics on the screen.

                            < M A T L A B (R) >
                  Copyright 1984-2011 The MathWorks, Inc.
                    R2011b (7.13.0.564) 64-bit (glnxa64)
                              August 13, 2011

 
To get started, type one of these: helpwin, helpdesk, or demo.
For product information, visit www.mathworks.com.
 
>> >> >> >> >> Elapsed time is 32910.315077 seconds.

i =

       20000

Elapsed time is 13515.087505 seconds.

i =

       20001

Elapsed time is 13378.969978 seconds.

i =

       20002

Elapsed time is 13835.485573 seconds.

i =

       20003

Elapsed time is 13543.295732 seconds.

i =

       20004

Elapsed time is 13848.697766 seconds.

i =

       20005

Elapsed time is 13854.341376 seconds.

i =

       20006

Elapsed time is 13464.402039 seconds.

i =

       20007

Elapsed time is 13275.565440 seconds.

i =

       20008

>> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> >> 
